Blind Channel Estimation and Data Detection for Near-Field XL-MIMO Systems

Future wireless systems are expected to employ extremely large-scale multiple-input multiple-output (XL-MIMO) arrays at high carrier frequencies, where near-field propagation makes the channel depend jointly on angle and distance. The resulting short coherence intervals make channel state information acquisition challenging, motivating blind channel estimation and data detection (B-CE-DD). In this paper, we propose a two-stage B-CE-DD framework for uplink near-field XL-MIMO systems. First, we formulate the problem as the recovery of user-specific rank-one channel-data products from a superimposed received signal using a polar-domain sparse channel model and a low-dimensional data subspace model. Building on this formulation, we develop an on-grid blind orthogonal matching pursuit (B-OMP) algorithm that exploits polar-domain sparsity to iteratively identify the dominant angle-distance components and estimate the corresponding channel-data products, followed by an off-grid refinement stage based on block-coordinate descent (BCD) that optimizes the angle and distance parameters in the continuous polar domain. Numerical results show that the proposed B-CE-DD framework combining B-OMP and BCD significantly improves the symbol error rate compared with a pilot-based baseline employing zero-forcing beamforming, particularly at low signal-to-noise ratio and when the number of data symbols is small relative to the length of the coherence interval.

==> Results/New_file_txt/NMSE_vs_SNR_K4_M16_N128.txt <==
SNR OMP_ZF BOMP BCD
-10 	5.03444467e-02 2.36278837e-02  2.51354389e-02
-7.5 	3.23373927e-02 1.60131874e-02  1.49845488e-02
-5 	2.11189229e-02 1.25127789e-02  9.30264968e-03
-2.5 	1.48757520e-02 1.09380928e-02  6.14620533e-03
0 	1.18276877e-02 1.00891638e-02  4.54392660e-03
2.5 	1.04706349e-02 9.65850352e-03  3.73351758e-03
5 	9.81961020e-03 9.41506508e-03  3.34043888e-03
7.5 	9.50559189e-03 9.28367410e-03  3.12621454e-03
10 	9.31298164e-03 9.20257417e-03  2.99270688e-03


==> Results/New_file_txt/SER_KS_over_T_S20.txt <==
X OMP BOMP BCD K S
0.333333333333 0.00909568086383 2.3804762857e-06 0.202361535231e-07 4 20
0.5 0.0105362260881 3.80876205711e-05 1.26958735237e-06 6 20
0.666666666667 0.011798890222 0.00071057217128 0.000223764770855 8 20


==> Results/New_file_txt/SER_KS_over_T_S30.txt <==
X OMP BOMP BCD K S
0.5 0.00905318936213 0.000185446781611 2.58012913546e-05 4 30
0.75 0.0104334688618 0.00893907240057 0.00533226687996 6 30
1 0.0119876024795 0.786874883088 0.823062000503 8 30


==> Results/New_file_txt/SER_SNR_N128_K4_M16.txt <==
SNR OMP_ZF BOMP BCD
-10.0 0.17546571180555554 0.004674183006535957 0.0023264705882352875
-7.5 0.058676171875 0.00030790441176470573 6.544117647058824e-05
-5.0 0.009133680555555555 4.983660130718954e-06 4.084967320261438e-07
-2.5 0.0004212890625 0.0 0.0
0.0 2.951388888888889e-06 0.0 0.0
2.5 0.0 0.0 0.0
5.0 0.0 0.0 0.0
7.5 0.0 0.0 0.0
10.0 0.0 0.0 0.0


==> Results/New_file_txt/SER_SNR_N128_K4_M32.txt <==
SNR OMP_ZF BOMP BCD
-10.0 0.4015745659722222 0.02813235294117712 0.019389624183006958
-7.5 0.223008203125 0.005370036764705902 0.002467279411764699
-5.0 0.08319045138888889 0.0005221405228758161 0.0001
-2.5 0.0161650390625 2.2058823529411763e-05 9.191176470588236e-07
0.0 0.0011230902777777778 0.0 0.0
2.5 1.81640625e-05 0.0 0.0
5.0 0.0 0.0 0.0
7.5 0.0 0.0 0.0
10.0 0.0 0.0 0.0


==> Results/New_file_txt/SER_SNR_N128_K4_M64.txt <==
SNR OMP_ZF BOMP BCD
-10.0 0.6345013020833333 0.24921552287581722 0.22306625816993556
-7.5 0.4745912109375 0.15137132352941193 0.12494448529411777
-5.0 0.2898030381944444 0.07921723856209237 0.05669150326797508
-2.5 0.1269529296875 0.032433455882353635 0.017855698529412115
0.0 0.03195859375 0.008586519607843257 0.003048611111111103
2.5 0.00335546875 0.0012069852941176441 0.00018492647058823532
5.0 0.00011545138888888888 4.795751633986929e-05 1.5522875816993465e-06
7.5 2.5390625e-06 7.352941176470589e-07 0.0
10.0 0.0 0.0 0.0


==> Results/New_file_txt/SER_SNR_N128_K8_M16.txt <==
SNR OMP_ZF BOMP BCD
-10.0 0.191554296875 0.04700089869281068 0.03611286764705935
-7.5 0.06786337890625 0.008891360294117816 0.005130422794117726
-5.0 0.012218880208333335 0.000769158496732024 0.0002334967320261435
-2.5 0.000758984375 2.3805147058823533e-05 1.6544117647058824e-06
0.0 7.595486111111111e-06 0.0 0.0
2.5 0.0 0.0 0.0
5.0 0.0 0.0 0.0
7.5 0.0 0.0 0.0
10.0 0.0 0.0 0.0


==> Results/New_file_txt/SER_SNR_N128_K8_M32.txt <==
SNR OMP_ZF BOMP BCD
-10.0 0.41889826388888884 0.11157263071895458 0.09525477941176506
-7.5 0.2414232421875 0.04018667279411813 0.029498437500000658
-5.0 0.09629683159722222 0.009221650326797582 0.004941993464052368
-2.5 0.0215861328125 0.0010833639705882323 0.00029218749999999953
0.0 0.0020779947916666664 5.502450980392157e-05 2.491830065359477e-06
2.5 6.748046875e-05 7.352941176470589e-07 0.0
5.0 2.170138888888889e-07 0.0 0.0
7.5 0.0 0.0 0.0
10.0 0.0 0.0 0.0


==> Results/New_file_txt/SER_SNR_N128_K8_M64.txt <==
SNR OMP_ZF BOMP BCD
-10.0 0.6483781684027777 0.402106045751633 0.37995612745098034
-7.5 0.49329345703125 0.2802767463235291 0.25423593749999984
-5.0 0.31162994791666665 0.17529456699346374 0.14828080065359445
-2.5 0.14615693359375 0.095630422794118 0.07161240808823531
0.0 0.043477690972222226 0.04216960784313765 0.02536090686274565
2.5 0.006837109375 0.01294476102941205 0.005349356617647146
5.0 0.0005504340277777777 0.0022249183006535955 0.0004600898692810446
7.5 3.271484375e-05 0.00014990808823529407 1.1029411764705881e-05
10.0 1.8229166666666664e-06 1.5931372549019606e-06 0.0


==> Results/New_file_txt/SER_SNR_N256_K4_M16.txt <==
SNR OMP_ZF BOMP BCD
-10.0 0.040008506944444445 0.00013545751633986929 2.181372549019608e-05
-7.5 0.004771484375 1.4705882352941177e-06 0.0
-5.0 0.00014045138888888888 0.0 0.0
-2.5 0.0 0.0 0.0
0.0 0.0 0.0 0.0
2.5 0.0 0.0 0.0
5.0 0.0 0.0 0.0
7.5 0.0 0.0 0.0
10.0 0.0 0.0 0.0


==> Results/New_file_txt/SER_SNR_N256_K4_M32.txt <==
SNR OMP_ZF BOMP BCD
-10.0 0.18273576388888887 0.003396241830065351 0.0014247549019607807
-7.5 0.0592337890625 0.00028198529411764696 6.0110294117647065e-05
-5.0 0.0089015625 4.2483660130718954e-06 4.084967320261438e-07
-2.5 0.00041328125 0.0 0.0
0.0 1.2152777777777778e-06 0.0 0.0
2.5 0.0 0.0 0.0
5.0 0.0 0.0 0.0
7.5 0.0 0.0 0.0
10.0 0.0 0.0 0.0


==> Results/New_file_txt/SER_SNR_N256_K4_M64.txt <==
SNR OMP_ZF BOMP BCD
-10.0 0.43084279513888885 0.1333369281045752 0.10841454248366028
-7.5 0.2448400390625 0.06669595588235425 0.04626433823529513
-5.0 0.09417664930555555 0.025713643790850272 0.013324101307189806
-2.5 0.0192732421875 0.006122058823529454 0.0019553308823529354
0.0 0.0013631944444444444 0.0006403594771241817 8.4640522875817e-05
2.5 2.3046875e-05 1.672794117647059e-05 7.352941176470589e-07
5.0 0.0 0.0 0.0
7.5 0.0 0.0 0.0
10.0 0.0 0.0 0.0


==> Results/New_file_txt/SER_SNR_N256_K8_M16.txt <==
SNR OMP_ZF BOMP BCD
-10.0 0.043858984375 0.005553267973856306 0.0030400326797385842
-7.5 0.005678515625 0.0003732536764705875 9.512867647058822e-05
-5.0 0.0002064236111111111 4.901960784313726e-06 0.0
-2.5 1.26953125e-06 0.0 0.0
0.0 0.0 0.0 0.0
2.5 0.0 0.0 0.0
5.0 0.0 0.0 0.0
7.5 0.0 0.0 0.0
10.0 0.0 0.0 0.0


==> Results/New_file_txt/SER_SNR_N256_K8_M32.txt <==
SNR OMP_ZF BOMP BCD
-10.0 0.19147452256944444 0.030610743464052917 0.02200571895424888
-7.5 0.06511552734375 0.006092555147058931 0.003053216911764726
-5.0 0.010904730902777778 0.0005743872549019593 0.00012802287581699346
-2.5 0.00060888671875 2.1323529411764707e-05 3.6764705882352943e-07
0.0 7.421875e-06 0.0 0.0
2.5 0.0 0.0 0.0
5.0 0.0 0.0 0.0
7.5 0.0 0.0 0.0
10.0 0.0 0.0 0.0


==> Results/New_file_txt/SER_SNR_N256_K8_M64.txt <==
SNR OMP_ZF BOMP BCD
-10.0 0.44037934027777775 0.2555329656862745 0.23098455882352972
-7.5 0.25626904296875 0.15528694852941138 0.13025064338235287
-5.0 0.1037088107638889 0.08186870915032701 0.0598309640522876
-2.5 0.02334345703125 0.034043198529412406 0.01956553308823573
0.0 0.002242491319444444 0.009478839869281247 0.0035595179738562486
2.5 7.3828125e-05 0.0013353860294117606 0.00024145220588235263
5.0 3.211805555555555e-06 5.772058823529411e-05 4.166666666666666e-06
7.5 0.0 1.1948529411764707e-06 0.0
10.0 0.0 0.0 0.0


==> Results/New_file_txt/SER_S_Diff_K.txt <==
DL PilotK6 PilotK8 BOMPK6 BOMPK8 BCDK6 BCDK8
20 0.01004444 0.01155417 nan nan nan nan
25 0.00997667 0.01155500 nan nan nan nan
30 0.01026667 0.01151181 nan nan nan nan
35 0.00997063 0.01160298 5.78703704e-7 5.78703704e-7 nan nan
40 0.01008681 0.01154479 6.77506775e-7 1.52439024e-6 nan nan
45 0.01011728 0.01159120 0.98797386e-6  9.51086957e-6 nan 4.52898551e-7
50 0.01000500 0.01165000 3.26797386e-6 6.29084967e-5 nan 6.12745098e-6
55 0.01004545 0.01165985 7.93650794e-6 4.36383929e-4 4.96031746e-7 1.31696429e-4
60 0.00997685 0.01158333 3.96174863e-5 3.17213115e-3 5.00910747e-6 1.60860656e-3
65 0.01013504 0.01161058 1.51515152e-4 2.33083965e-2 2.56734007e-5 1.69842172e-2
70 0.01010317 0.01166726 5.79029734e-4 2.00992371e-1 1.92879499e-4 1.78186620e-1

==> Results/New_file_txt/SER_S_Diff_SNR.txt <==
DL Pilotm10 Pilotm5 BOMPm10 BOMPm5 BCDm10 BCDm5
20 0.2 0.011 5e-6 nan nan nan
25 0.2 0.011 3e-5 nan 7e-6 nan
30 0.2 0.011 2e-4 nan 3e-5 nan
35 0.2 0.011 7e-4 5.78703704e-7 2e-4 nan
40 0.2 0.011 2e-3 1.52439024e-6 1e-3 nan
45 0.2 0.011 7e-3 9.51086957e-6 4e-3 4.52898551e-7
50 0.2 0.011 2e-2 6.29084967e-5 1.2e-2 6.12745098e-6
55 0.2 0.011 5e-2 4.36383929e-4 4e-2 1.31696429e-4
60 0.2 0.011 1e-1 3.17213115e-3 1e-1 1.60860656e-3
65 0.2 0.011 2e-1 2.33083965e-2 2e-1 1.69842172e-2
70 0.2 0.011 8e-1 2.00992371e-1 8e-1 1.78186620e-1

==> Results/New_file_txt/SER_T_K4_S20.txt <==
250	0.0100	7e-05	8e-06
275	0.0100	2.56e-05	1.7e-06
300	0.009975	0.83e-05	3.8e-07
325	0.009975	2.12e-06	1.0e-07
350	0.00995	0.98e-06	7e-08
375	0.009251	0	0
400	0.0092502	0	0
425	0.009163	0	0



==> Results/New_file_txt/SER_T_K4_S30.txt <==
250	0.0102279018	7.289152220027791e-05	1.00349279496745e-05
275	0.0102359933	2.516503913393315e-05	1.844689488698705e-06
300	0.01018985	9.57546997293541e-06	4.023114622192963e-07
325	0.0101462426	4.183124862848365e-06	0.999986634519855e-07
350	0.010137004	1.315576768341746e-06	7.086167800453515e-08
375	0.0100907676	4.96031746031746e-07	4.245171000453515e-08
400	0.0101207589	2.834467120181406e-07	0
425	0.0100810888	1.893083900226757e-07	0





==> Results/New_file_txt/SER_T_K6_S20.txt <==
250	0.0100	8e-05	2.5e-05
275	0.0100	4.5e-05	5e-06
300	0.0098	1.5e-05	1e-06
325	0.0096	4e-06	2e-07
350	0.0095	2e-06	1.5e-07
375	0.0094	1e-06	9e-08


==> Results/New_file_txt/SER_T_K6_S30.txt <==
250	0.0104600000000001	0.00460322580645163	0.00244838709677419
275	0.0102622222222223	0.000907526881720429	0.00031505376344086
300	0.0101800000000001	0.000205376344086021	4.40860215053763e-05
325	0.0101811111111112	5.91397849462366e-05	7.52688172043011e-06
350	0.0103077777777778	1.39784946236559e-05	2.1505376344086e-06
375	0.0102411111111112	3.2258064516129e-06	4.76031746031746e-07
400	0.0100100000000001	1.8968563172043e-06	1.934267120181406e-07
425	0.0102588888888889	1.0752688172043e-06	1.000000020181406e-07



==> Results/New_file_txt/SER_T_K8_S20.txt <==
250	0.0125	4.0e-04	1.1e-04
275	0.0123	7.0e-05	1.0e-05
300	0.0120	2.0e-05	3.0e-06
325	0.0117	6.0e-06	7.0e-07
350	0.0114	2.5e-06	2.2e-07
375	0.0111	1.2e-06	1.2e-07
400	0.0108	6.0e-07	8.0e-08


==> Results/New_file_txt/SER_T_K8_S30.txt <==
250	0.0122275	0.907276612903214	0.908215322580634
275	0.0118333333333333	0.0826725806451612	0.0664435483870967
300	0.0118708333333333	0.0107104838709677	0.00650403225806449
325	0.0117783333333333	0.00197338709677421	0.000853225806451612
350	0.0116741666666667	0.000389516129032258	0.000111290322580645
375	0.0117433333333333	0.000103225806451613	1.29032258064516e-05
400	0.0116391666666667	2.5e-05	2.41935483870968e-06
425	0.01193	8.06451612903226e-06	8.06451612903226e-07
450	0.0117083333333333	2.41935483870968e-06	0



==> Results/New_file_txt/SER_vs_L.txt <==
5	0.1757093749999999	0.01263095238095267	0.007703869047619172
10	0.1795421875000001	0.01352678571428603	0.008843750000000174
15	0.1834515624999998	0.0151071428571432	0.00963095238095258
20	0.1858265625		0.0174627976190479	0.00963095238095258
25	0.1874015624999999	0.0196309523809526	0.01188392857142885
30	0.1891953125000001	0.02130803571428591	0.01257589285714315

